Factorized Point Process Intensities: A Spatial Analysis of Professional Basketball

We develop a machine learning approach to represent and analyze the underlying spatial structure that governs shot selection among professional basketball players in the NBA. Typically, NBA players are discussed and compared in an heuristic, imprecise manner that relies on unmeasured intuitions about player behavior. This makes it difficult to draw comparisons between players and make accurate player specific predictions. Modeling shot attempt data as a point process, we create a low dimensional representation of offensive player types in the NBA. Using non-negative matrix factorization (NMF), an unsupervised dimensionality reduction technique, we show that a low-rank spatial decomposition summarizes the shooting habits of NBA players. The spatial representations discovered by the algorithm correspond to intuitive descriptions of NBA player types, and can be used to model other spatial effects, such as shooting accuracy.

==> fppi_arxiv/figs/nmf_weights.txt <==
% latex table generated in R 2.15.2 by xtable 1.7-1 package
% Wed Sep 18 20:09:49 2013
\begin{table*}[t]
\vspace{-1em}
\hskip2cm\includegraphics[width=.85\textwidth,page=1]{figs/basis_row}
\begin{subfigure}
%\begin{table*}[ht]
\centering
\scalebox{0.7}{
\begin{tabular}{lp{3em}p{3em}p{3em}p{3em}p{3em}p{3em}p{3em}p{3em}p{3em}p{3em}}
  \hline
  \hline
LeBron James & \textcolor{red}{ 0.21 } & \textcolor{black}{ 0.16 } & \textcolor{black}{ 0.12 } & \textcolor{black}{ 0.09 } & \textcolor{black}{ 0.04 } & \textcolor{black}{ 0.07 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.07 } & \textcolor{black}{ 0.08 } & \textcolor{black}{ 0.17 } \\ 

  Brook Lopez & \textcolor{black}{ 0.06 } & \textcolor{red}{ 0.27 } & \textcolor{red}{ 0.43 } & \textcolor{black}{ 0.09 } & \textcolor{black}{ 0.01 } & \textcolor{black}{ 0.03 } & \textcolor{black}{ 0.08 } & \textcolor{black}{ 0.03 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.01 } \\ 
  Tyson Chandler & \textcolor{red}{ 0.26 } & \textcolor{red}{ 0.65 } & \textcolor{black}{ 0.03 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.01 } & \textcolor{black}{ 0.02 } & \textcolor{black}{ 0.01 } & \textcolor{black}{ 0.01 } & \textcolor{black}{ 0.02 } & \textcolor{black}{ 0.01 } \\ 
  Marc Gasol & \textcolor{black}{ 0.19 } & \textcolor{black}{ 0.02 } & \textcolor{black}{ 0.17 } & \textcolor{black}{ 0.01 } & \textcolor{red}{ 0.33 } & \textcolor{red}{ 0.25 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.01 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.03 } \\ 
  Tony Parker & \textcolor{black}{ 0.12 } & \textcolor{red}{ 0.22 } & \textcolor{black}{ 0.17 } & \textcolor{black}{ 0.07 } & \textcolor{red}{ 0.21 } & \textcolor{black}{ 0.07 } & \textcolor{black}{ 0.08 } & \textcolor{black}{ 0.06 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.00 } \\ 
  Kyrie Irving & \textcolor{black}{ 0.13 } & \textcolor{black}{ 0.10 } & \textcolor{black}{ 0.09 } & \textcolor{black}{ 0.13 } & \textcolor{black}{ 0.16 } & \textcolor{black}{ 0.02 } & \textcolor{black}{ 0.13 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.10 } & \textcolor{black}{ 0.14 } \\ 
  Stephen Curry & \textcolor{black}{ 0.08 } & \textcolor{black}{ 0.03 } & \textcolor{black}{ 0.07 } & \textcolor{black}{ 0.01 } & \textcolor{black}{ 0.10 } & \textcolor{black}{ 0.08 } & \textcolor{red}{ 0.22 } & \textcolor{black}{ 0.05 } & \textcolor{black}{ 0.10 } & \textcolor{red}{ 0.24 } \\ 
  James Harden & \textcolor{red}{ 0.34 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.11 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.03 } & \textcolor{black}{ 0.02 } & \textcolor{black}{ 0.13 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.11 } & \textcolor{red}{ 0.26 } \\ 
  Steve Novak & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.01 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.02 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.00 } & \textcolor{black}{ 0.01 } & \textcolor{red}{ 0.27 } & \textcolor{red}{ 0.35 } & \textcolor{red}{ 0.34 } \\ 
   \hline
\end{tabular}
}
\end{subfigure}

\caption{ Normalized player weights for each basis.  The first three columns correspond to close-range shots, the next four correspond to mid-range shots, while the last three correspond to three-point shots.  Larger values are highlighted, revealing the general `type' of shooter each player is.  The weights themselves match intuition about players shooting habits (e.g.~three-point specialist or mid-range shooter), while more exactly quantifying them. } 
\label{tab:weights}
\end{table*}
